Managing Human-Centric Software Defects: Insights from GitHub and Practitioners' Perspectives

Context: Human-centric defects (HCDs) are nuanced and subjective defects that often occur due to end-user perceptions or differences, such as their genders, ages, cultures, languages, disabilities, socioeconomic status, and educational backgrounds. Development teams have a limited understanding of these issues, which leads to the neglect of these defects. Defect reporting tools do not adequately handle the capture and fixing of HCDs. Objective: This research aims to understand the current defect reporting process and tools for managing defects. Our study aims to capture process flaws and create a preliminary defect categorisation and practices of a defect-reporting tool that can improve the reporting and fixing of HCDs in software engineering. Method: We first manually classified 1,100 open-source issues from the GitHub defect reporting tool to identify human-centric defects and to understand the categories of such reported defects. We then interviewed software engineering practitioners to elicit feedback on our findings from the GitHub defects analysis and gauge their knowledge and experience of the defect-reporting process and tools for managing human-centric defects. Results: We identified 176 HCDs from 1,100 open-source issues across six domains: IT-Healthcare, IT-Web, IT-Spatial, IT-Manufacturing, IT-Finance, and IT-Gaming. Additionally, we interviewed 15 software practitioners to identify shortcomings in the current defect reporting process and determine practices for addressing these weaknesses. Conclusion: HCDs present in open-source repositories are fairly technical, and due to the lack of awareness and improper defect reports, they present a major challenge to software practitioners. However, the management of HCDs can be enhanced by implementing the practices for an ideal defect reporting tool developed as part of this study.

==> bib_backup.txt <==
\bibitem{strate2013literature}
% Format for Journal Reference
%Author, Article title, Journal, Volume, page numbers (year)
Strate, J. D., \& Laplante, P. A. A literature review of research in software defect reporting. IEEE Transactions on Reliability, 62(2), 444-454. (2013).
\bibitem{yusop2016reporting}
Yusop, N. S. M., Grundy, J., \& Vasa, R. Reporting usability defects: a systematic literature review. IEEE Transactions on Software Engineering, 43(9), 848-867. (2016).
\bibitem{huynh2021improving}
Huynh, K., Benarivo, J., Da Xuan, C., Sharma, G. G., Kang, J., Madugalla, A., \& Grundy, J. Improving human-centric software defect evaluation, reporting, and fixing. In 2021 IEEE 45th Annual Computers, Software, and Applications Conference (COMPSAC) (pp. 408-417). IEEE. (2021).
\bibitem{winograd1997challenge}
Winograd, T., \& Woods, D. D. The challenge of human-centered design. Human-centered systems: information, interactivity, and intelligence. (1997).
\bibitem{grundy2020human}
Grundy, J. Human-centric software engineering for next generation cloud-and edge-based smart living applications. In 2020 20th IEEE/ACM International Symposium on Cluster, Cloud and Internet Computing (CCGRID) (pp. 1-10). IEEE. (2020).
\bibitem{grundy2020towards}
Grundy, J., Khalajzadeh, H., \& Mcintosh, J. Towards Human-centric Model-driven Software Engineering. In ENASE (pp. 229-238). (2020).
\bibitem{zimmermann2010makes}
Zimmermann, T., Premraj, R., Bettenburg, N., Just, S., Schroter, A., \& Weiss, C. What makes a good bug report?. IEEE Transactions on Software Engineering, 36(5), 618-643. (2010).
\bibitem{bettenburg2008makes}
Bettenburg, N., Just, S., Schröter, A., Weiss, C., Premraj, R., \& Zimmermann, T. What makes a good bug report?. In Proceedings of the 16th ACM SIGSOFT International Symposium on Foundations of software engineering (pp. 308-318). (2008).
\bibitem{yusop2017analysis}
Yusop, N. S. M., Schneider, J. G., Grundy, J., \& Vasa, R. Analysis of the textual content of mined open source usability defect reports. In 2017 24th Asia-Pacific Software Engineering Conference (APSEC) (pp. 358-367). IEEE. (2017).
\bibitem{ko2010power}
Ko, A. J., \& Chilana, P. K. How power users help and hinder open bug reporting. In Proceedings of the SIGCHI Conference on Human Factors in Computing Systems (pp. 1665-1674). (2010).
\bibitem{davies2014inbug}
Davies, S. and Roper, M. What's in a bug report? Proceedings of the 8th ACM/IEEE International Symposium on Empirical Software Engineering and Measurement. (pp. 1-10). (2014).
\bibitem{hornbaek2006kinds}
Hornbæk, Kasper, and Erik Frøkjær. "What kinds of usability-problem description are useful to developers?." In Proceedings of the Human Factors and Ergonomics Society Annual Meeting, vol. 50, no. 24, pp. 2523-2527. Sage CA: Los Angeles, CA: SAGE Publications, (2006).
\bibitem{prikladnicki2013cooperative}
Prikladnicki, R., Dittrich, Y., Sharp, H., De Souza, C., Cataldo, M., \& Hoda, R. Cooperative and human aspects of software engineering: Chase 2013. ACM SIGSOFT Software Engineering Notes, 38(5), 34-37. (2013).
\bibitem{curumsing2019emotion}
Curumsing, M. K., Fernando, N., Abdelrazek, M., Vasa, R., Mouzakis, K., \& Grundy, J. Emotion-oriented requirements engineering: A case study in developing a smart home system for the elderly. Journal of systems and software, 147, 215-229. (2019).
\bibitem{hartzel2003self}
Hartzel, K. How self-efficacy and gender issues affect software adoption and use. Communications of the ACM, 46(9), 167-171. (2003).
\bibitem{yusop2016influences}
Yusop, N. S. M., Schneider, J. G., Grundy, J., \& Vasa, R. What influences usability defect reporting?—A survey of software development practitioners. In 2016 23rd Asia-Pacific Software Engineering Conference (APSEC) (pp. 17-24). IEEE. (2016).
\bibitem{keenan1999usability}
Keenan, S. L., Hartson, H. R., Kafura, D. G., \& Schulman, R. S. The usability problem taxonomy: A framework for classification and analysis. Empirical Software Engineering, 4(1), 71-104. (1999).
\bibitem{yusop2020revised}
Yusop, N. S. M., Grundy, J., Schneider, J. G., \& Vasa, R. A revised open source usability defect classification taxonomy. Information and software technology, 128, 106396. (2020).
\bibitem{yusop2016reporting}
Yusop, N.S.M., Grundy, J. and Vasa, R., 2016, June. Reporting usability defects: do reporters report what software developers need?. In Proceedings of the 20th international conference on evaluation and assessment in software engineering (pp. 1-10). (2016)
\bibitem{hidellaarachchi2021effects}
Hidellaarachchi, D., Grundy, J., Hoda, R., \& Madampe, K. The effects of human aspects on the requirements engineering process: A systematic literature review. IEEE Transactions on Software Engineering. (2021).
\bibitem{grundy2020humanise}
Grundy, J., Khalajzadeh, H., McIntosh, J., Kanij, T., \& Mueller, I. Humanise: Approaches to achieve more human-centric software engineering. In International Conference on Evaluation of Novel Approaches to Software Engineering (pp. 444-468). Springer, Cham. (2020).
\bibitem{shamsujjoha2021human}
Shamsujjoha, M., Grundy, J., Li, L., Khalajzadeh, H., \& Lu, Q. Human-centric issues in ehealth app development and usage: A preliminary assessment. In 2021 IEEE International Conference on Software Analysis, Evolution and Reengineering (SANER) (pp. 506-510). IEEE. (2021).
\bibitem{grundy2018vision}
Grundy, J., Abdelrazek, M., \& Curumsing, M. K. Vision: Improved development of mobile ehealth applications. In 2018 IEEE/ACM 5th International Conference on Mobile Software Engineering and Systems (MOBILESoft) (pp. 219-223). IEEE. (2018).
\bibitem{pirzadeh2010human}
Pirzadeh, Laleh. Human factors in software development: a systematic literature review. (2010).
\bibitem{feiner2016convenient}
Feiner, J., Andrews, K., Krainz, E., Aigner, W., Schmiedl, G., Blumenstein, K., Zeppelzauer, M. \& Iber, M.. Convenient Mobile Usability Reporting with UseApp. In FMT (pp. 41-46). (2016).
\bibitem{Bigham2010Accessibility}
Bigham, J. P., Brudvik, J. T., \& Zhang, B. Accessibility by demonstration: enabling end users to guide developers to web accessibility solutions. In Proceedings of the 12th international ACM SIGACCESS conference on Computers and accessibility (pp. 35-42). (2010).
\bibitem{mbipom2011interplay}
Mbipom, G., \& Harper, S. The interplay between web aesthetics and accessibility. In The proceedings of the 13th international ACM SIGACCESS conference on Computers and accessibility (pp. 147-154). (2011).
\bibitem{puzis2012web}
Puzis, Y. Accessible web automation interface: a user study. In Proceedings of the 14th international ACM SIGACCESS conference on Computers and accessibility (pp. 291-292). (2012).
\bibitem{moreno2020easier}
Moreno, L., Alarcon, R., \& Martínez, P. EASIER system. Language resources for cognitive accessibility. In The 22nd International ACM SIGACCESS Conference on Computers and Accessibility (pp. 1-3). (2020).
\bibitem{baltes2022sampling}
Baltes, S., \& Ralph, P. Sampling in software engineering research: A critical review and guidelines. Empirical Software Engineering, 27(4), 1-31. (2022).
\bibitem{cruzes2011recommended}
Cruzes, D. S., \& Dyba, T. Recommended steps for thematic synthesis in software engineering. In 2011 international symposium on empirical software engineering and measurement (pp. 275-284). IEEE. (2011).
\bibitem{braun2006using}
Braun, V., \& Clarke, V. Using thematic analysis in psychology. Qualitative research in psychology, 3(2), 77-101. (2006).
\bibitem{khandkar2009open}
Khandkar, Shahedul Huq. Open coding. University of Calgary, 23, 2009. (2009).
\bibitem{mockus2010organizational}
Mockus, A. Organizational volatility and its effects on software defects. In Proceedings of the eighteenth ACM SIGSOFT international symposium on Foundations of software engineering (pp. 117-126). (2010).
\bibitem{anderson1998measuring}
Anderson, N. R., \& West, M. A. Measuring climate for work group innovation: development and validation of the team climate inventory. Journal of Organizational Behavior: The International Journal of Industrial, Occupational and Organizational Psychology and Behavior, 19(3), 235-258. (1998).
\bibitem{annett2003}
Annett, J. Hierarchical Task Analysis. Handbook of Cognitive Task Design, Ed. E. Hollnagel, Ch. 2. (2003).
\bibitem{votipka2018}
Votipka, D., Stevens, R., Redmiles, E., Hu, J., \& Mazurek, M. Hackers vs. testers: A comparison of software vulnerability discovery processes. In 2018 IEEE Symposium on Security and Privacy (SP) (pp. 374-391). IEEE. (2018).
\bibitem{jiarpakdee2021}
Jiarpakdee, J., Tantithamthavorn, C. K., \& Grundy, J. Practitioners’ perceptions of the goals and visual explanations of defect prediction models. In 2021 IEEE/ACM 18th International Conference on Mining Software Repositories (MSR) (pp. 432-443). IEEE. (2021).
\bibitem{pandey2012importance}
Pandey, D., \& Pandey, V. Importance of requirement management: A requirement engineering concern. International Journal of Research and Development-A Management Review (IJRDMR), 1(1), 66-70. (2012).
\bibitem{siddiqi1996requirements}
Siddiqi, J., \& Shekaran, M. C. Requirements engineering: The emerging wisdom. Ieee Software, 13(2), 15. (1996).
\bibitem{frijdaemotions}
Frijda, N. H. The emotions. Cambridge University Press. (1986).
\bibitem{jamesemotions}
James, William. "The emotions." (1922).
\bibitem{cochransampling}
Cochran, W. G. Sampling techniques. John Wiley & Sons. (1977).
\bibitem{houriehhcdinapps}
Khalajzadeh, Hourieh, Mojtaba Shahin, Humphrey O. Obie, Pragya Agrawal, and John Grundy. "Supporting Developers in Addressing Human-centric Issues in Mobile Apps." arXiv preprint arXiv:2203.12212 (2022).
\bibitem{matrinnfr}
Glinz, Martin. "On non-functional requirements." In 15th IEEE international requirements engineering conference, pp. 21-26. IEEE, (2007).
\bibitem{anderson1998measuring}
Anderson, Neil R., and Michael A. West. "Measuring climate for work group innovation: development and validation of the team climate inventory." Journal of Organizational Behavior: The International Journal of Industrial, Occupational and Organizational Psychology and Behavior 19, no. 3 (1998): 235-258.
% Format for books
%\bibitem{RefB}
%Author, Book title, page numbers. Publisher, place (year)
% etc

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


